120 Domain-Specific Languages for Security

Security engineering, from security requirements engineering to the implementation of cryptographic protocols, is often supported by domain-specific languages (DSLs). Unfortunately, a lack of knowledge about these DSLs, such as which security aspects are addressed and when, hinders their effective use and further research. This systematic literature review examines 120 security-oriented DSLs based on six research questions concerning security aspects and goals, language-specific characteristics, integration into the software development lifecycle (SDLC), and effectiveness of the DSLs. We observe a high degree of fragmentation, which leads to opportunities for integration. We also need to improve the usability and evaluation of security DSLs.

==> figures/categories.csv <==
%% LaTeX2e file `figures/categories.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/05/02.
%%
category,number
Requirements,24
Access Control,41
Threat Modeling,16
Intrusion Detection,8
Information Flow Control,23
Cryptography,19


==> figures/phases.csv <==
%% LaTeX2e file `figures/phases.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/08/08.
%%
phase,instantiation,relevant,use
Req.,22,22,15
Design,49,55,40
Code,67,76,54
Test,4,6,6
Depl.,2,2,2
Runtime,0,26,52


==> figures/usage.csv <==
%% LaTeX2e file `figures/usage.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/05/08.
%%
    semantic,number
    Knowledge,29
    Analyze,48
    Transform,21
    Codegen,8
    Compile,23
    Interpret,31
    


==> figures/venues.csv <==
%% LaTeX2e file `figures/venues.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/05/08.
%%
    community,number
    Security,72
    Software Engineering,17
    Network,13
    Programming Languages,11
    Information Systems,11
    Applied Computing,11
    Distributed Computing,9
    Theoretical Computer Science,5
    Operating Systems,4
    Hardware,3
    Requirements,1
    Artificial Intelligence,1
    Other,5

